Using Information Flow to estimate interference between developers same method contributions

This work's main goal is to understand if Information Flow Control (IFC), a security technique used for discovering leaks in software, could be used to indicate the presence of dynamic semantic conflicts between developers contributions in merge scenarios. However, as defining if a dynamic semantic conflict exists involves understanding the expected behaviour of a system, and as such behavioural specifications are often hard to capture, formalize and reason about, we instead try to detect a code level adaptation of the notion of interference from Goguen and Meseguer. We limit our scope to interference caused by developers contributions on the same method. Therefore, we conduct an evaluation to understand if information flow may be used to estimate interference. In particular, we use Java Object-sensitive Analysis (JOANA) to do the IFC for Java programs. JOANA does the IFC of Java programs by using a System Dependence Graph (SDG), a directed graph representing the information flow through a program. Additionally, we bring evidence that information flow between developers same-method contributions occurred for around 64% of the scenarios we evaluated. Finally, we conducted a manual analysis, on 35 scenarios with information flow between developers same-method contributions, to understand the limitations of using information flow to estimate interference between same-method contributions. From the 35 analysed scenarios, for only 15 we considered that an interference in fact existed. We found three different major reasons for detecting information flow and no interference: cases related to the nature of changes, to excessive annotation from our strategy and to the conservativeness of the flows identified by JOANA. We conclude that information flow may be used to estimate interference, but, ideally, the number of false positives should be reduced.

==> snippets/anonymousInstruction.txt <==
#rx.Subscriber rx.internal.operators.OnBackpressureDrop.call(rx.Subscriber)#
     #LINE 2: (<Method>:0) v4 = new java.util.concurrent.atomic.AtomicLong#
     #LINE 2: (<Method>:4) v4.<init>()#
     #LINE 3: (<Method>:9) v6 = new rx.internal.operators. \Suppressnumber#
	#OnBackpressureDrop\$1 \Reactivatenumber#
     #LINE 3: (<Method>:15) v6.<init>(this, v4)#
     #LINE 3: (<Method>:18) return v6#


